Using Sparse Semantic Embeddings Learned from Multimodal Text and Image Data to Model Human Conceptual Knowledge

Distributional models provide a convenient way to model semantics using dense embedding spaces derived from unsupervised learning algorithms. However, the dimensions of dense embedding spaces are not designed to resemble human semantic knowledge. Moreover, embeddings are often built from a single source of information (typically text data), even though neurocognitive research suggests that semantics is deeply linked to both language and perception. In this paper, we combine multimodal information from both text and image-based representations derived from state-of-the-art distributional models to produce sparse, interpretable vectors using Joint Non-Negative Sparse Embedding. Through in-depth analyses comparing these sparse models to human-derived behavioural and neuroimaging data, we demonstrate their ability to predict interpretable linguistic descriptions of human ground-truth semantic knowledge.

==> Changes.txt <==
Abstract:


Introduction:
- Added some references that were originally left out


Related Work:
- Changes work of Hoyer at the start to make it sound less like he was solely responsible for sparse non-negative matrix factorization. 
	
    Much of the research aimed at the sparse decomposition of dense vector spaces is closely associated with the work of \newcite{hoyer2002}, who proposed a \textit{Non-Negative Matrix Factorization technique} (NMF) known as \textit{Non-Negative Sparse Coding} (NNSC) which produces a sparse representation of the original compact matrix

- Added references included by the reviewers stated below 

	\newcite{lazaridou2015combining} extend the architecture of the skip-gram model associated with word2vec \cite{mikolov2013distributed} to incorporate a measure of visual semantic information by forcing the network to model to learn linguistic and visual-based features jointly. Instead of performing a context-based prediction task, \newcite{ngiam2011multimodal} combine multimodal information from both audio and image-based information using a stacked autoencoder to reconstruct both modalities with a shared representation layer in the middle of the network. \newcite{silberer2017visually} similarly combine information from multiple modalities from both visual and linguistic data sources by using a stacked autoencoder to reconstruct both types of information separately with a shared representation layer, and a softmax layer connected to the representation layer used to predict the concept characterised by these representations. Rather than trying to construct each modality separately, \newcite{collell2017imagined} make use of a simple perceptron and a neural network to reconstruct the visual modality from pretrained linguistic representations.
   
   
Models:
- Added non-zero just before "word co-occurences" in GloVe section to be slightly more precise.

- Added more detail about the word2vec version used 

	Word2Vec \cite{mikolov2013distributed} uses shallow neural networks with negative sampling techniques, that are trained to predict either the word from the context or the context from the word using a fixed window of words as the context. In particular, we choose the skip-gram version (predict the context using the word) of this model which was trained using the \emph{gensim} package with the minimum word count threshold set to $0$ (a vector representation was created for all words in the corpus).
    
- ImageNet that was used by Kiela et al. was not the same as the image recognition competition dataset, so I changed it. 

	The ImageNet dataset consists of $12.5$ million images over $22k$ different object categories, with each image typically corresponding to a single labelled object (i.e. images do not tend to be cluttered with several objects).
    
- The CNN was still trained on the competition dataset so I moved the ImageNet reference down slightly. 


Sparse Embedding:


Experiments:
- In SIMLEX999 explination I changes words with synonym or hypernym relations to simply words that share a hypernym.

- Gramatical Error in footnote 2!!! Removed an extra "than"

- Talked more in-depth about RSA 

- Added the RSA table 

-Added footnote about why we didn't subtract 1 from each point on the matrix

- Added that an extra part about how RSA between models shows that sparse models are less correlated than there original dense representation, whilst joint dense models are quite similar to there original models. Image mean and max are almost identical. 



